Witnessing an extreme, highly efficient galaxy formation mode with resolved Ly$\alpha$ and LyC emission

J1316+2614 at z=3.613 is the UV-brightest ($M_{UV}$ = -24.7) and strongest Lyman continuum (LyC, $f_{esc}^{LyC} \approx$ 90%) emitting star-forming galaxy known, showing also signatures of inflowing gas from its blue-dominated Ly$\alpha$ profile. Here, we present high-resolution imaging with the HST and VLT of the LyC, Ly$\alpha$, rest-UV, and optical emission of J1316+2614. Detailed analysis of the LyC and UV light distributions reveals compact yet resolved profiles, with LyC and UV morphologies showing identical half-light radii of $\simeq$ 220 pc. The continuum-subtracted Ly$\alpha$ emission reveals an extended filamentary structure of $\simeq$ 6.0 kpc oriented south-north with only weak/residual flux within the stellar core, suggesting a Ly$\alpha$ "hole". J1316+2614 presents remarkably high SFR and stellar mass surface densities of log($\Sigma_{SFR}$ [$M_{\odot}$/yr/kpc^2]) = 3.47$\pm$0.11 and log($\Sigma_{M}$ [$M_{\odot}$/pc^2]) = 4.20$\pm$0.06, respectively, which are among the highest observed in star-forming galaxies. Our findings indicate that J1316+2614 is a powerful, young, and compact starburst, leaking significant LyC photons due to the lack of gas and dust within the starburst. We explore the conditions for gas expulsion using a simple energetic balance and find that, given the strong binding force in J1316+2614, a high star formation efficiency ($\epsilon_{SF} \geq 0.7$) is necessary to remove the gas and explain its exposed nature. Our results thus suggest a close link between high $\epsilon_{SF}$ and high $f_{esc}^{LyC}$. This high efficiency can also naturally explain the remarkably high SFR, UV-luminosity, and efficient mass growth of J1316+2614, where at least 62% of its mass formed in the last 6 Myr. J1316+2614 may exemplify an intense, feedback-free starburst with a high $\epsilon_{SF}$, similar to those proposed for UV-bright galaxies at high redshifts. (ABRIDGED)

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

